A Makespan and Energy-Aware Scheduling Algorithm for Workflows under Reliability Constraint on a Multiprocessor Platform

Many scientific workflows can be modeled as a Directed Acyclic Graph (henceforth mentioned as DAG) where the nodes represent individual tasks, and the directed edges represent data and control flow dependency between two tasks. Due to the large volume of data, multiprocessor systems are often used to execute these workflows. Hence, scheduling the tasks of a workflow to achieve certain goals (such as minimizing the makespan, energy, or maximizing reliability, processor utilization, etc.) remains an active area of research in embedded systems. In this paper, we propose a workflow scheduling algorithm to minimize the makespan and energy for a given reliability constraint. If the reliability constraint is higher, we further propose Energy Aware Fault Tolerant Scheduling (henceforth mentioned as EAFTS) based on active replication. Additionally, given that the allocation of task nodes to processors is known, we develop a frequency allocation algorithm that assigns frequencies to the processors. Mathematically we show that our algorithms can work for any satisfiable reliability constraint. We analyze the proposed solution approaches to understand their time requirements. Experiments with real-world Workflows show that our algorithms, MERT and EAFTS, outperform the state-of-art approaches. In particular, we observe that MERT gives 3.12% lesser energy consumption and 14.14% lesser makespan on average. In the fault-tolerant setting, our method EAFTS gives 11.11% lesser energy consumption on average when compared with the state-of-art approaches.

==> Plots/FFT/mert_fft.txt <==
N = 95:

Makespan: [[1673.5035125892944, 888.5020167527773, 884.4891755798399, 879.2463309804307, 882.4675271393253], [1661.8024212731245, 884.6268471017956, 881.2462522058619, 885.6520066327727, 879.3129863034195], [1648.208575445068, 879.9013669939508, 877.5720245372504, 881.873218314425, 875.7551406496823], [1631.6297471829546, 875.796636208465, 873.3069793199668, 877.4850749350044, 871.5957868657193], [1612.117167698373, 863.3029322250362, 868.3228172062333, 872.3649563533639, 866.7271143673548], [1589.373305217449, 856.4406087150473, 862.482398602198, 866.3517317669946, 861.0130804402618], [1561.793120586361, 846.2113320027914, 855.4926954195678, 859.4186941432423, 854.1619269636274], [1526.4409519845542, 835.6233884043722, 846.912081493328, 850.6147249799394, 845.7337531527426], [1477.9205613685674, 827.9140148304386, 835.8407731851103, 839.2482054653183, 834.8288756358094], [1404.7586009948714, 826.6626352549793, 819.9190903730802, 823.0853107733789, 821.0206136834222], [1395.0820320928483, 840.5478849607705, 817.7969700069862, 820.9908420742195, 818.9693508006321], [1384.6850249381846, 848.0772035992566, 815.4977657331013, 818.7215649135202, 816.6960615628327], [1373.4276124511018, 861.3114249113781, 812.9629670545298, 816.2442541077977, 819.8180797872614], [1361.1919987612735, 886.404938124668, 810.2051790613164, 813.5396973180234, 814.0506311582606], [1347.3161327022337, 904.0345132383903, 807.1026391073331, 810.5220234592973, 810.1690960746854], [1331.6882346007026, 948.1553395530516, 803.4267666777757, 806.8451566739693, 808.8498126647863], [1313.7305074901258, 994.7008283737205, 804.000397244029, 1030.7978333477329, 783.679470606635], [1292.6672487518697, 1085.5489452064999, 895.8682709565958, 1294.7234963610808, 746.9418612175775], [1266.1329180675955, 1164.5509531001917, 1089.12033252414, 1266.1329180675955, 771.0272227313563], [1262.9695600723148, 1175.1426630511905, 1094.3138637073894, 1262.9695600723148, 778.4016836642962], [1259.7137907831361, 1176.9578135335903, 1108.2083767107822, 1259.7137907831361, 789.0708373699399], [1256.3239803142947, 1185.6640661097574, 1117.1997385373502, 1256.3239803142947, 789.1796720856532], [1252.8617954928775, 1200.7379740987758, 1130.720771679273, 1252.8617954928775, 810.8734780177647], [1249.2734275414189, 1221.6440487856667, 1136.4088310819106, 1249.2734275414189, 827.1552845338722], [1245.5214124080285, 1229.7894763929314, 1165.412192956334, 1245.5214124080285, 845.2211570903746], [1241.620243325447, 1228.250037209185, 1181.7086651579702, 1241.620243325447, 886.9490975301017], [1237.5112671058894, 1232.2469927771933, 1208.6431653603486, 1237.5112671058894, 933.8663469175686], [1233.2223049751522, 1231.4609473647065, 1178.7235345364702, 1233.2223049751522, 1020.6307873821852]]

Energy: [[2980.2180948609594, 1999.7068557502862, 2000.8517239838045, 2007.9694416016741, 2000.7264503174306], [2985.9320108963484, 2006.0583078467093, 2006.1910889568098, 2013.352342247901, 2006.0730018378758], [2993.102812948743, 2013.5615401171112, 2012.7052654406161, 2019.89978163436, 2012.592041279162], [3002.2214945077753, 2022.828218247711, 2020.786992307283, 2028.0263573144919, 2020.673007618956], [3013.993737646929, 2034.5273140291786, 2031.00989519859, 2038.3033135832782, 2030.8959078215353], [3029.6226010896667, 2049.364989442948, 2044.299580135194, 2051.6694144547296, 2044.1867500424382], [3051.1761066267636, 2069.313717902131, 2062.23670269209, 2069.6964258645266, 2062.1268684118245], [3082.6117514471375, 2097.2363984440826, 2087.7958741869793, 2095.375127273379, 2087.69213053812], [3132.8314302507233, 2143.766847101645, 2127.494372739568, 2135.27508329741, 2127.3877100133714], [3228.154634432232, 2301.4921858540292, 2200.1727229535645, 2208.3757048359016, 2200.9036023080635], [3242.9250755479957, 2344.8731030886165, 2211.3064301681998, 2219.5795788960413, 2212.021423113648], [3259.328736627421, 2402.422256945615, 2223.7643467105195, 2232.1142172421996, 2224.4526880093044], [3277.71702542058, 2448.3426603181238, 2237.8974943728576, 2246.3411065722416, 2239.615295590494], [3298.535362817779, 2550.2110992085627, 2254.2802833871065, 2262.8440171862267, 2257.5911101207657], [3322.4557400873286, 2680.1118965331007, 2273.9785717701425, 2282.6978260759097, 2277.647017145503], [3350.47536786601, 2868.8617173662897, 2299.6254486476464, 2308.632518678297, 2308.748129586061], [3384.0757266598985, 3033.5827678330797, 2403.2682689565236, 2948.8090983986845, 2391.11759089435], [3425.8488231741007, 3257.317349793272, 2714.3877088335457, 3397.240309554242, 2633.9260425029593], [3481.3657717109954, 3421.52968499537, 3164.3672479317056, 3481.3657717109954, 2897.553332393815], [3488.077564149165, 3441.9196882939113, 3180.125261515442, 3488.077564149165, 2979.0619400896067], [3495.0797176703563, 3450.7404954039425, 3201.4906879815, 3495.0797176703563, 2948.848571809152], [3502.404521069808, 3467.197046780816, 3236.2798400704983, 3502.404521069808, 2983.652413486735], [3510.100869803859, 3488.865340572348, 3280.0317692221965, 3510.100869803859, 2969.3191862055196], [3518.221693781452, 3505.1311677211315, 3301.308271895101, 3518.221693781452, 3032.442934926551], [3526.8144356341354, 3520.7893687531155, 3349.4402276107307, 3526.8144356341354, 3039.358487726163], [3535.960015514685, 3531.7896173118124, 3376.788205076933, 3535.960015514685, 3089.294913259271], [3545.7637023881653, 3544.1706401061906, 3429.915013428501, 3545.7637023881653, 3181.523278559239], [3556.327076057317, 3556.327585443447, 3426.250249138446, 3556.327076057317, 3270.1407397490084]]

N = 223:
Makespan: [[3257.5103816990318, 1241.2879491619271, 1261.5520801870857, 1261.4812635780788, 1256.624739979654], [3226.5254136642598, 1233.2828891176591, 1254.3885164513936, 1254.3170025901527, 1249.356696920549], [3193.005321755266, 1220.2610694146153, 1246.6795719404934, 1246.6076574373926, 1241.5150669944455], [3156.45342908673, 1210.0759736213881, 1238.323699921088, 1238.251716918258, 1232.9949588316085], [3116.1864119459015, 1211.7787474956451, 1229.18456077185, 1229.1128982610255, 1223.6556933816905], [3071.22741087701, 1222.7627242113674, 1219.2883731876166, 1219.2330051341808, 1226.082340134049], [3020.1021739611515, 1213.773706670206, 1208.3157231738762, 1208.261369497815, 1214.8181917468635], [2960.6423980947357, 1225.5363949607022, 1195.7246003514651, 1195.6717593766475, 1201.9230165486833], [2887.8657756472717, 1302.2003671513176, 1181.6290075655058, 1181.577224824609, 1175.9657727935328], [2791.9097858375126, 1811.1390809052805, 1231.0753575877347, 1983.397807681496, 1110.9717062637367], [2780.1120257802877, 1861.9600710775817, 1317.540257523767, 2341.523519769053, 1103.1387947116843], [2767.761353623173, 1982.0670306577952, 1399.4822526893572, 2608.049339029488, 1085.7723197293144], [2754.4543708366255, 2046.4883964806766, 1600.0242217678249, 2595.574174049884, 1088.2939031910241], [2739.5092006094005, 2146.305856403503, 1666.9833109632298, 2581.46162314469, 1106.1694625074485], [2723.266129577795, 2249.794958618647, 1853.7202771272637, 2566.0698318800855, 1136.3710230615056], [2704.047108388245, 2354.5500189087848, 2008.9255034140303, 2616.757696188767, 1162.4114090815647], [2682.9963981753945, 2450.357665916824, 2084.230205394836, 2596.529140220968, 1229.697333755229], [2660.6981206935498, 2502.177535080236, 2188.8476695062527, 2575.4938389708163, 1324.6310959660655], [2635.3771471926966, 2567.364068031708, 2343.425271842344, 2635.3771471926966, 1542.0001646912892], [2632.8332330260373, 2582.517846231856, 2389.250306479971, 2632.8332330260373, 1608.5203394220057], [2630.299307804919, 2580.8479027384647, 2397.2492718391886, 2630.299307804919, 1666.029201168305], [2627.7372213893345, 2579.51470516302, 2396.7716091407724, 2627.7372213893345, 1706.7464442894875], [2625.1546971058247, 2588.889299831014, 2414.634330493839, 2625.1546971058247, 1747.4129015100357], [2622.533576411993, 2607.5097257857224, 2464.00499110279, 2622.533576411993, 1767.895614444115], [2619.933116881232, 2600.552219731821, 2463.4497430678803, 2619.933116881232, 1845.8560363882686], [2617.569300226588, 2618.8720390098542, 2505.0325859100376, 2617.569300226588, 1952.8618940249694], [2615.55220594869, 2617.5922712689357, 2515.878828032055, 2615.55220594869, 2053.3277226879113], [2613.50146406757, 2620.642721870549, 2601.2756487454367, 2613.50146406757, 2216.1664045930584]]

Energy: [[7799.26830074966, 5088.978148978139, 5066.77764175111, 5068.6758892929665, 5066.190292969196], [7830.004814287384, 5113.128290690881, 5089.562659774175, 5091.505827414616, 5088.995036334029], [7865.686114584931, 5141.172278619821, 5116.015510097111, 5118.011087044576, 5115.476392168015], [7907.62693233077, 5175.577583114336, 5147.113984978158, 5149.171451200875, 5146.614982505262], [7957.702848472024, 5233.566131808576, 5184.249668735383, 5186.381370675659, 5183.80657093549], [8018.71072703416, 5304.350447743474, 5229.492021830947, 5231.714619165709, 5229.37256506146], [8095.07140864428, 5383.013985514215, 5286.099917543508, 5288.436988876639, 5286.041815332296], [8194.36144049577, 5539.922668827914, 5359.623588088874, 5362.1107504301635, 5359.661997109365], [8331.412290265082, 5898.627700683709, 5461.82847428043, 5464.533380123718, 5463.081548764154], [8541.149489481513, 7216.652276312726, 5794.16660807056, 6722.77528913193, 5786.350801211232], [8569.09559324997, 7425.207178020399, 5954.813675504435, 7571.854861225636, 5930.562564027279], [8598.923464701966, 7651.682216990703, 6191.620042277322, 8286.766935957126, 6170.808127387764], [8630.892064337731, 7797.440992932248, 6504.7704901376, 8319.559176155763, 6344.759367430829], [8665.415394458574, 7983.484277177935, 6737.3992757238575, 8355.31106115793, 6467.0971950831245], [8702.964417054463, 8165.565798855103, 7099.049386603989, 8395.113825430484, 6666.3083199353805], [8744.362620911601, 8408.778440033551, 7438.902202925618, 8685.887447435118, 6763.157741709476], [8790.717767519373, 8560.85581385307, 7685.898176603083, 8732.666884503089, 6923.196127243214], [8843.992633722704, 8676.459664403326, 7986.522871281217, 8786.712211583697, 7094.182039369148], [8907.143946832846, 8855.73674994415, 8403.67151710941, 8907.143946832846, 7583.095378941241], [8914.182598751597, 8883.074853056254, 8450.395521193068, 8914.182598751597, 7639.056872313119], [8921.389230677845, 8887.97479938538, 8555.70667661263, 8921.389230677845, 7781.555442089984], [8928.7714117545, 8897.07681816733, 8595.712273334857, 8928.7714117545, 7813.004305078053], [8936.337115877608, 8909.46531077151, 8616.157737778107, 8936.337115877608, 7817.002182531951], [8944.095079534804, 8939.980338900128, 8667.298962152336, 8944.095079534804, 7956.242380550985], [8952.05573034523, 8950.11147748168, 8688.47936896371, 8952.05573034523, 8021.069744977957], [8960.25284070691, 8967.191002295127, 8763.216141478235, 8960.25284070691, 8178.445990465251], [8968.735271671045, 8973.452822077546, 8798.298089105254, 8968.735271671045, 8306.763471791566], [8977.545681309213, 8982.888176199163, 8886.848689438171, 8977.545681309213, 8443.628575385837]]


*************************
      FAULT TOLERANT
*************************

N = 223: 

Energy: [[9937.396075072227, 6866.542545786295, 7179.364558768122, 5615.957086929552], [10466.422872653504, 7235.422835052266, 7313.194035211362, 5935.923321112481], [10972.387498019187, 7653.9685756781955, 7442.803884527011, 6143.616146124059], [11379.97790811228, 8187.144838655656, 7666.846035652833, 6439.599742464069], [11706.157083168571, 8668.079369007226, 7825.046872029967, 6721.442794795698], [12054.48101336041, 9301.676011866786, 7983.61633583091, 7049.831921772631], [12255.44127726639, 9839.954480583308, 8143.722750081397, 7331.2885668124], [12461.498931325152, 10381.095495388721, 8374.752387167824, 7650.98364718782], [12454.818993570381, 11054.32127954329, 8602.796387105816, 8019.7943488056935], [12435.053450812924, 11621.401380144318, 8865.554103435697, 8453.94774206365], [12501.085464506546, 12495.962894384253, 9238.06429223168, 8812.401148175173]]

==> Plots/GE/mert_ge.txt <==

N = 135: 
Makespan: [[3314.503460431978, 2023.4774400588146, 2015.6039524273685, 2015.6039524273685, 2007.8287395399798], [3296.7084644398833, 2015.6455079359828, 2009.2250512298913, 2009.2250512298913, 2001.426132702639], [3275.5607962270033, 2009.2451875723714, 2002.1789558162086, 2002.1789558162086, 1994.447195078338], [3253.090402767181, 1997.706274533269, 1994.3230452751097, 1994.3230452751097, 1986.0461453450157], [3226.1374347170827, 1986.596949543, 1985.4598778784905, 1985.4598778784905, 1977.1521628251473], [3192.1694724829226, 1978.7330415694444, 1975.3040851576152, 1975.3040851576152, 1967.0295171931823], [3150.25408681534, 1959.428149606354, 1963.4192720370131, 1952.6454358983679, 1955.0987683257822], [3098.0699548240464, 1946.7417140294979, 1949.0835037402169, 1938.2502534919695, 1940.7094155500993], [3030.4510260163997, 1952.6790671389688, 1930.9857316674945, 1920.0608391477745, 1928.746800847457], [2934.9830236037624, 2167.8905472014494, 1905.3583578020275, 1894.202917189521, 1901.8935113091634], [2922.8227918230637, 2240.3831924062792, 1901.3343465956282, 1890.1129346429093, 1898.8739544509287], [2909.9131279027715, 2272.227224142789, 1912.2435876028062, 2167.493962734909, 1877.8410604492692], [2896.1174061048373, 2324.280794333984, 1950.026208587546, 2236.7826988668558, 1838.1798580166844], [2881.2556414950814, 2393.174162574437, 1988.617790095006, 2342.4620690448473, 1832.1705247467562], [2865.048719516662, 2571.238829376768, 2021.7256356249309, 2590.8826475438127, 1804.6844942930406], [2847.2464105615686, 2624.6788533307927, 2094.0082052024873, 2712.11984633005, 1804.9111094567118], [2827.27209531521, 2659.040207195535, 2222.5972900329098, 2793.620159846294, 1807.3027369558251], [2804.7333384490275, 2698.103008793644, 2401.0200213809935, 2804.7333384490275, 1850.8796968281408], [2777.7705307224614, 2761.707827064586, 2596.9307083751664, 2777.7705307224614, 2014.6940803401526], [2774.6189029241445, 2755.3550198154476, 2600.9643475002676, 2774.6189029241445, 2053.730360418768], [2771.385051104668, 2753.147769929571, 2616.7441758286145, 2771.385051104668, 2076.781804770715], [2767.940705029524, 2754.379864913307, 2659.4861992500273, 2767.940705029524, 2099.4887340003343], [2764.260243682701, 2753.2851284555654, 2650.8679050015216, 2764.260243682701, 2141.011719553438], [2760.464992063838, 2751.6672901937077, 2687.808868818861, 2760.464992063838, 2178.5178033410593], [2756.5403291426974, 2746.9833568693057, 2682.7904327899305, 2756.5403291426974, 2235.9217219533894], [2752.545631031601, 2750.3065427759957, 2679.0252902389834, 2752.545631031601, 2273.435060135977], [2748.4692809397675, 2747.039105807591, 2701.706527668396, 2748.4692809397675, 2362.588277976062], [2744.3220486839928, 2743.9666460878893, 2713.815259303875, 2744.3220486839928, 2486.7265280111105]]

Energy: [[5076.8287989932915, 2949.6100411800508, 2945.5365477732694, 2945.5365477732694, 2944.76076687112], [5087.6504240139, 2961.1732273416737, 2956.1315894366917, 2956.1315894366917, 2955.4204716039144], [5099.688813713799, 2974.7564781381375, 2968.695004175319, 2968.695004175319, 2968.061277248976], [5115.402636995376, 2991.000176788384, 2983.816106254351, 2983.816106254351, 2983.5885344532962], [5134.748026134004, 3010.6690679945177, 3002.360144968644, 3002.360144968644, 3002.156148834779], [5159.721704654862, 3035.2373366907477, 3025.6621573021184, 3025.6621573021184, 3025.1820187923895], [5193.386952453964, 3071.1988083138713, 3055.920827271927, 3055.9142572533315, 3055.4257476731236], [5241.257887761302, 3142.1933364305924, 3097.0986736527266, 3097.0813023918854, 3096.589478989569], [5314.87314594735, 3304.4009507875003, 3157.369927609813, 3157.3463046415222, 3157.9085848599957], [5445.083638192931, 4116.286695116466, 3260.540435956441, 3260.498797074615, 3261.768228804379], [5464.183231312016, 4278.99722338696, 3277.3957074483524, 3277.324219387249, 3279.438247544007], [5485.06545299942, 4415.584986424899, 3323.969071230026, 3745.3663306104695, 3324.4819749754934], [5508.038775133017, 4586.778493572214, 3463.5047739267525, 4034.190349897701, 3448.2706723738584], [5533.503416575606, 4795.810387807533, 3572.884933363684, 4254.106901685483, 3533.659110753899], [5562.010177101357, 5096.371937903214, 3742.0594557490185, 4756.975262523357, 3642.036063903146], [5594.334680783681, 5280.490225567757, 4003.529805813871, 5247.7262911332955, 3789.699554729586], [5631.715427943705, 5436.443129602027, 4352.810873272582, 5527.000468738244, 4093.832486942738], [5676.0831244177225, 5578.3499555113285, 4788.5288820811975, 5676.0831244177225, 4393.130374477996], [5732.000819171315, 5733.219229976283, 5300.685243136801, 5732.000819171315, 4711.041106219365], [5738.606149088618, 5740.465900693351, 5345.103544352012, 5738.606149088618, 4693.82802093843], [5745.4738437471615, 5746.314754638132, 5377.134563972037, 5745.4738437471615, 4812.9910990937615], [5752.63325013383, 5755.189921697023, 5432.930446497063, 5752.63325013383, 4890.780927523015], [5760.128481316541, 5764.063209147527, 5470.796111419886, 5760.128481316541, 4899.258988924348], [5768.007332671748, 5771.98054745104, 5527.977093228344, 5768.007332671748, 4965.63442796106], [5776.308036458175, 5779.568376040383, 5584.254486715712, 5776.308036458175, 5082.175751629125], [5785.08289725374, 5787.272388845183, 5607.105115172828, 5785.08289725374, 5165.453924407204], [5794.412376603482, 5794.655486944104, 5665.306913685502, 5794.412376603482, 5315.024143609061], [5804.367810280177, 5805.198194276, 5688.148132520242, 5804.367810280177, 5456.0968335956395]]

N = 209:
Makespan: [[4326.795127525893, 2771.062730154943, 2751.965301118813, 2748.912415042113, 2751.8525177262904], [4300.390744367222, 2762.095357544276, 2743.14891794675, 2740.118329673138, 2743.0356402356765], [4270.743156288252, 2757.3788667947974, 2733.4990364086407, 2730.4930023162265, 2733.3851306337788], [4235.88567588739, 2733.802650252419, 2722.9607303822854, 2719.981908977883, 2722.846063979449], [4196.436708274084, 2722.0099143353164, 2711.272677066908, 2708.324279809065, 2711.157117360016], [4151.9226012222, 2711.424218842852, 2698.0623160326163, 2695.1483206302505, 2697.945731447926], [4100.2637133219605, 2697.489194173428, 2682.9093869150097, 2680.034927277711, 2682.791660270219], [4039.3392109747606, 2737.212123850001, 2665.2826110127803, 2662.4550852420552, 2665.1636765065186], [3964.507392197045, 2816.1942110237574, 2643.6574560041227, 2640.8924263756917, 2647.5592694202996], [3863.3356327223055, 3187.1885805789766, 2625.0710460058685, 3096.201200411416, 2606.985513330634], [3850.6946802956336, 3248.7416070593763, 2661.306458515626, 3375.1391374994523, 2572.677986837405], [3837.3853939547216, 3274.4186464272143, 2728.5384920417405, 3423.464507268295, 2556.9086520834317], [3823.323797808187, 3350.6367746255237, 2815.8173619577765, 3574.279953558367, 2554.5470036042543], [3808.36252728902, 3420.728585623597, 2956.4073541551606, 3710.8510384590045, 2499.9648092561692], [3792.0094002995174, 3456.0506025373297, 3044.231031057138, 3695.3235281034677, 2519.6256009086933], [3774.105428022687, 3489.2772195604402, 3158.822837860659, 3700.9126019215782, 2528.0715413507987], [3754.212588268489, 3661.4124366032665, 3261.9996513374645, 3754.212588268489, 2569.667198814528], [3732.370674420057, 3667.312972381207, 3404.339597559976, 3732.370674420057, 2668.8440081452163], [3707.7988547258974, 3678.6542098553386, 3505.057735806307, 3707.7988547258974, 2890.7628091804886], [3705.0924065787112, 3679.4491191514217, 3518.9866450670784, 3705.0924065787112, 2910.5883478932783], [3702.3405015814933, 3671.6726163843896, 3527.975456606071, 3702.3405015814933, 2936.8238709349716], [3699.5263600756853, 3669.125536840828, 3529.280862881511, 3699.5263600756853, 2972.7174214802885], [3696.646427371069, 3674.433806393493, 3551.9346727190605, 3696.646427371069, 3033.3030781732677], [3693.6387601019396, 3675.6282077354167, 3557.470528037989, 3693.6387601019396, 3081.433300018463], [3690.6693587626405, 3680.2468682683784, 3577.925236511025, 3690.6693587626405, 3126.8134663179403], [3687.647234004228, 3682.9177243241666, 3536.0789060788356, 3687.647234004228, 3164.24511400778], [3684.564653467871, 3680.3333220064333, 3575.1780214059036, 3684.564653467871, 3248.7538128237834], [3681.555077602066, 3681.501110948365, 3583.2144157733496, 3681.555077602066, 3339.7717888569423]]

Energy: [[6995.479692545684, 4624.454388373608, 4608.207312713605, 4611.397668948677, 4608.189949695388], [7015.74206723397, 4644.791209146439, 4626.729247013298, 4629.931587052482, 4626.7042746411935], [7040.135356410225, 4668.161535772508, 4648.349109254119, 4651.564458161447, 4648.316399468571], [7069.876055970935, 4697.007706177866, 4673.931448294734, 4677.161000812125, 4673.890938825095], [7106.24726079547, 4729.699192341441, 4704.718492071178, 4707.963646114072, 4704.67023657449], [7151.708478565285, 4787.601474028856, 4742.57087982667, 4745.833359740995, 4742.51514467495], [7210.228329826916, 4866.59873770105, 4790.427249577981, 4793.7091890633155, 4790.364659238598], [7288.746462759969, 5063.189548144452, 4853.405959280007, 4856.709430819341, 4853.337820280727], [7400.997241578081, 5412.284024500143, 4942.0160377595275, 4945.3484250642505, 4942.247901314757], [7581.048247282135, 6393.734164348523, 5122.748586095107, 5647.656487660493, 5123.331029943953], [7605.873901882271, 6558.941038449912, 5235.57498624473, 6088.237823450461, 5203.655431639308], [7632.633161268896, 6667.26166001446, 5396.418708271608, 6322.09668566275, 5311.432381050294], [7661.622745484925, 6864.248795945539, 5581.620841057239, 6858.743650366335, 5398.2344820659655], [7693.243708872557, 7045.29716745226, 5865.326280422344, 7364.712030239222, 5649.561509070194], [7728.019980794226, 7185.027975577061, 6110.977679658206, 7401.475053382285, 5783.45268862155], [7766.673616781528, 7338.199882481424, 6427.776639523594, 7612.278957912411, 6028.836237758699], [7810.304974323532, 7624.23698330204, 6770.7226562443575, 7810.304974323532, 6413.156053675544], [7860.62236250927, 7741.813454904201, 7205.626461493053, 7860.62236250927, 6583.854302195054], [7920.57428188561, 7873.6497038823945, 7560.854741809982, 7920.57428188561, 6974.626733797549], [7927.278536839906, 7884.435122973076, 7604.2697970317495, 7927.278536839906, 6895.502677514254], [7934.140844902504, 7894.142677312374, 7634.716727175313, 7934.140844902504, 6936.242176243112], [7941.17248240528, 7903.924647404825, 7666.941934666605, 7941.17248240528, 6931.45376998131], [7948.385624513498, 7919.942540576886, 7697.157670342851, 7948.385624513498, 7030.78014786517], [7955.806002403626, 7936.773804937266, 7722.181389612031, 7955.806002403626, 7030.470907414578], [7963.471294631108, 7949.1729369880295, 7760.049912138673, 7963.471294631108, 7196.280064383982], [7971.419828879038, 7960.226702943968, 7729.660577154746, 7971.419828879038, 7271.90582404951], [7979.7102727915335, 7970.47275575026, 7783.917727880366, 7979.7102727915335, 7404.433114958148], [7988.200335910894, 7988.236857334458, 7828.401924993595, 7988.200335910894, 7515.740076456341]]

*******************
FAULT TOLERANT
*******************

N = 209: 

Energy: [[9114.672883079773, 6208.2998174789145, 6675.4047330491585, 5410.485474655551], [9713.90542090519, 6826.7693537291625, 6793.641535224404, 5464.942900746489], [10306.991602126467, 7232.496905999607, 6937.959870584907, 5791.941671000612], [10721.801902711157, 7668.724775159263, 7061.890965247342, 6105.792055230996], [11078.950696768276, 8152.046576886391, 7195.874062737836, 6334.732424595309], [11194.615946577105, 8685.287369859747, 7360.7375278394065, 6572.958809571912], [11284.151277195262, 9260.917861250979, 7627.202873827932, 7073.790368011801], [11421.987758361973, 9823.322851149713, 7833.429392378311, 7243.624490763924], [11337.728426083739, 10489.212675126395, 8128.793408974816, 7677.511086414913], [11246.704218720697, 11179.574425420878, 8449.737261197248, 8015.771133046903]]

==> Plots/RANDOM/mert_random.txt <==
N  = 100:
Makespan: [[2161.8582953720734, 1127.2303133767023, 1124.6567434043795, 1118.110313667235, 1119.108721947697], [2146.118498667448, 1122.7505269478002, 1118.7260654168763, 1112.3168853273787, 1113.3787262759365], [2128.3959047471626, 1115.0288655359404, 1112.1170563380879, 1105.8991072839303, 1106.9877173634047], [2108.1449054610353, 1106.2764316795415, 1104.6785950596218, 1098.6178719833047, 1099.7877332521437], [2084.1643703001973, 1096.5322163681444, 1096.204341217062, 1096.204341217062, 1089.8398389841575], [2055.081396976337, 1086.8028314590188, 1086.486520070353, 1086.486520070353, 1080.4754512368677], [2019.3819635889843, 1074.9789866338065, 1075.065510748654, 1075.065510748654, 1069.0389070465985], [1973.475997367478, 1059.1625648956656, 1061.612137780375, 1061.612137780375, 1056.023720203523], [1911.1316591768596, 1027.6124645314526, 1044.7597768036946, 1044.7597768036946, 1033.9169094920685], [1817.4970413026927, 1089.9115715124772, 1021.0358930638006, 1021.0358930638006, 1009.6113785538791], [1805.1451802036638, 1099.1838672051274, 1017.9552389553, 1017.9552389553, 1006.8494178688694], [1791.9696855703187, 1129.2059911543033, 1015.1729045216904, 1015.1729045216904, 1003.8689374133646], [1777.832795054353, 1187.9700888888408, 1012.3709691314228, 1012.3709691314228, 1000.916655629667], [1762.5490041203525, 1250.2719456411696, 1033.3077003463663, 1216.7826296538458, 983.9092332190303], [1746.0223121504937, 1314.9636390140804, 1027.4339931488817, 1302.061743257244, 986.9102050257328], [1727.8685240345264, 1364.7677013274204, 1085.7192028365148, 1293.726873592849, 974.5906466739822], [1707.3700495413207, 1409.5886074996265, 1115.2695447179026, 1474.4036053349544, 977.9759966310176], [1683.2567368269513, 1529.3227112855725, 1197.1247888485027, 1683.2567368269513, 987.5669761918589], [1652.9311001217677, 1579.336494153453, 1343.5130750707583, 1652.9311001217677, 1030.6382924270986], [1649.314008080028, 1588.422866462053, 1357.222963150195, 1649.314008080028, 1051.1660447044383], [1645.5443398002099, 1587.5107526150136, 1417.350075937107, 1645.5443398002099, 1071.4590194284892], [1641.7199661834238, 1584.1292466392927, 1460.3309723708694, 1641.7199661834238, 1076.277451607605], [1637.858828153928, 1592.9399310238512, 1467.2596738080133, 1637.858828153928, 1107.7216362944296], [1633.831864563661, 1602.1986548127957, 1476.2366686578414, 1633.831864563661, 1124.235345211892], [1629.4571565504953, 1612.6799172199976, 1509.7478998874606, 1629.4571565504953, 1169.0649614133424], [1624.8972039567916, 1614.1821968801364, 1504.175193069123, 1624.8972039567916, 1203.6678043396882], [1620.2454141794694, 1619.1583966086314, 1510.890274969984, 1620.2454141794694, 1253.3714508933742], [1615.64305333452, 1617.1187806492815, 1530.1763671259944, 1615.64305333452, 1374.1442372657184]]

Energy: [[3516.6268851990158, 2288.3693204008514, 2284.2125695199143, 2284.1119524640135, 2283.3264835709915], [3524.9169407478644, 2297.079610546893, 2291.7453102015943, 2291.6939632265075, 2290.871066399011], [3535.6796798574023, 2307.428308736549, 2300.827933858979, 2300.7659438756714, 2299.9765694428374], [3548.4537138708315, 2319.979016262162, 2311.9550567962247, 2311.941894081341, 2311.1418694444524], [3564.072247168488, 2335.543667186984, 2325.8650246216894, 2325.8650246216894, 2325.068279300056], [3584.794050706912, 2355.3556232436545, 2343.718747806147, 2343.718747806147, 2342.950275424698], [3612.7521120970705, 2381.270647742417, 2367.472295933282, 2367.472295933282, 2366.8014385730244], [3652.635896157242, 2416.7880627705886, 2400.7585844301866, 2400.7585844301866, 2400.3691013369075], [3714.813118706382, 2483.2392806293847, 2451.404264637838, 2451.404264637838, 2450.547551022421], [3829.174131831399, 2787.643244249889, 2541.7041946860136, 2541.7041946860136, 2540.827985180099], [3846.5614800249227, 2847.1295994777474, 2555.576011776223, 2555.576011776223, 2554.297875543603], [3865.776908584966, 2928.6662402908432, 2571.555768243304, 2571.555768243304, 2569.4626299890006], [3887.172511125994, 3032.6553890728583, 2591.7957113650546, 2591.7957113650546, 2591.1536164620534], [3911.2403484638126, 3137.859660083001, 2641.4608019029265, 2815.1964612939946, 2641.456562556483], [3938.621231247277, 3309.286771212423, 2687.901201256777, 3027.303122495687, 2662.679623292425], [3970.236469674807, 3508.193810041451, 2773.4220277678264, 3057.8275285029276, 2735.1674691666562], [4007.521019956925, 3681.54177628994, 2875.447674312317, 3522.627406370136, 2812.0014158329504], [4052.8426780423906, 3890.6974280054746, 3180.7720997132346, 4052.8426780423906, 3114.954532185588], [4110.890913860569, 4047.0194840224076, 3599.647007928694, 4110.890913860569, 3309.1343705507957], [4117.7644658270265, 4060.8162237725364, 3636.4897808873197, 4117.7644658270265, 3368.6021629752663], [4124.902440144066, 4074.85695099737, 3704.271988647239, 4124.902440144066, 3370.2191039052], [4132.3247642328815, 4084.463028504973, 3766.092107937994, 4132.3247642328815, 3438.6732431059368], [4140.052271142686, 4103.427084202326, 3820.6368473251023, 4140.052271142686, 3478.8231075753074], [4148.113571460855, 4126.010066198938, 3874.794254792243, 4148.113571460855, 3488.79632197897], [4156.564554417388, 4143.529007734931, 3932.412042927516, 4156.564554417388, 3561.660309394819], [4165.485610242081, 4159.982805399049, 3946.051832651853, 4165.485610242081, 3637.0735330438547], [4174.967334742584, 4171.212774594227, 3996.5527284821815, 4174.967334742584, 3728.5348782734063], [4185.190288902708, 4184.872397318044, 4024.260973164923, 4185.190288902708, 3867.464407184463]]

***************************************************************************

N = 200
Makespan: [[3054.4127168210243, 1857.8904669131684, 1891.4007450543522, 1889.6948221016908, 1891.4007450543522], [3028.354706935182, 1839.8238292251401, 1881.421678603916, 1879.749716093354, 1881.421678603916], [2999.7000922407487, 1828.464137409957, 1870.4816493567373, 1868.8460589141498, 1870.4816493567373], [2967.97524921194, 1815.9507822804546, 1858.398577519604, 1856.8022018849508, 1858.398577519604], [2932.386120296291, 1812.7207151898267, 1844.9394900295254, 1843.3857718127551, 1844.9394900295254], [2891.9482953916713, 1797.6137306771961, 1830.0075700995717, 1828.500789573125, 1830.0075700995717], [2845.2028574781593, 1753.4519159520037, 1812.877024850254, 1811.4227345989061, 1812.877024850254], [2789.8601971983308, 1757.492776640874, 1792.9576490299012, 1791.5634596382704, 1792.9576490299012], [2721.1480441426197, 1759.8429246628425, 1769.450098251822, 1768.170602615441, 1769.450098251822], [2629.950696052506, 1959.2420736818608, 1736.0080696629477, 1729.7629365623263, 1731.5531725260903], [2618.686835848014, 1976.1300249586743, 1744.553162624969, 2031.4131371652093, 1677.011374431157], [2606.867017387117, 1992.9786400371497, 1750.4313291422834, 2023.9567282578435, 1653.8845233530033], [2594.4422169143772, 2057.9396602621805, 1778.0515080452035, 2179.283412060505, 1634.6981168924037], [2581.3873500829313, 2121.1538361891103, 1849.0647150539073, 2377.462293413942, 1617.9810402323415], [2567.74356726341, 2172.8615861884127, 1916.1891767171342, 2448.9721877498923, 1606.7933327662415], [2552.4745439631483, 2240.818327247746, 1988.3905558126012, 2434.5898713078404, 1630.2908398554105], [2535.450510430998, 2316.088467006716, 2071.378136678946, 2418.6812083876493, 1659.380885393993], [2515.524933399488, 2363.529060739064, 2150.95550635129, 2402.4665393234354, 1699.2142134784604], [2492.510881598388, 2431.521979221236, 2242.2990878192904, 2492.510881598388, 1793.2931642787273], [2489.9082797011365, 2433.2419994215684, 2299.2237753104228, 2489.9082797011365, 1813.8204989770463], [2487.2614211561754, 2435.8009217572026, 2279.477604163151, 2487.2614211561754, 1843.308476941174], [2484.576867617474, 2429.7950137924063, 2327.6844245742254, 2484.576867617474, 1869.5348611938468], [2481.8488141619673, 2442.3172877991046, 2318.5809702125252, 2481.8488141619673, 1897.3867324231621], [2479.0670075679336, 2441.578038315554, 2331.145776850371, 2479.0670075679336, 1947.567989147335], [2476.1700309115754, 2460.398246555064, 2384.9953882343048, 2476.1700309115754, 1961.1688831233955], [2473.225466213304, 2473.225466213304, 2399.9754012343737, 2473.225466213304, 2010.305743429435], [2470.2311952368273, 2470.2311952368273, 2375.4100058300914, 2470.2311952368273, 2075.1441345002117], [2467.338261057358, 2467.338261057358, 2393.6408048535436, 2467.338261057358, 2178.449302934447]]

Energy: [[6505.759476715436, 4380.7965292999215, 4372.143646552768, 4372.074585696381, 4372.143646552768], [6528.570536828629, 4400.827158399113, 4390.718957681869, 4390.653171358208, 4390.718957681869], [6555.595039079582, 4424.290021671102, 4412.468227165196, 4412.406635520767, 4412.468227165196], [6588.074251231083, 4452.143356522982, 4438.297913317449, 4438.241744323488, 4438.297913317449], [6627.814397876617, 4486.980254321248, 4469.5193364043325, 4469.470244938405, 4469.5193364043325], [6677.5663886910215, 4531.541871063915, 4508.117911162851, 4508.07821639861, 4508.117911162851], [6741.774369209709, 4601.159176633256, 4557.283886364117, 4557.256977430641, 4557.283886364117], [6828.227659557143, 4713.978439808807, 4622.594149781582, 4622.585273426432, 4622.594149781582], [6952.4150556690265, 5035.253575750716, 4715.6631366553775, 4715.641794099368, 4715.6631366553775], [7152.816754284024, 5913.640828673551, 4882.059152294656, 4881.862354554856, 4886.403423868303], [7180.41868059342, 6032.363092255505, 4958.553527766926, 5629.674376265533, 4957.348906502116], [7210.129530557111, 6185.158891779988, 5080.928914755794, 5660.21453332664, 5061.916072968744], [7242.257445643976, 6340.784741829493, 5231.701885970409, 6182.222137143983, 5119.516596456634], [7277.173747578187, 6535.771248192846, 5458.375233132303, 6745.7997191433915, 5386.582187663216], [7315.339175747858, 6712.013396584334, 5674.353577727319, 7132.197147058658, 5540.7015333266345], [7357.448939805147, 6919.032501504955, 5987.921849632148, 7173.888346235131, 5714.5043416611215], [7404.519092813798, 7124.533585569135, 6387.172210536233, 7220.641833535852, 5828.384484100424], [7458.109232879002, 7301.459344333625, 6708.944486036198, 7275.488203461786, 5921.541132164528], [7520.699637124058, 7466.689844785948, 7020.017651637036, 7520.699637124058, 6418.867281413035], [7527.620697883298, 7486.76282670302, 7108.059344056717, 7527.620697883298, 6436.754837395929], [7534.689400397615, 7496.708913445708, 7148.044869867692, 7534.689400397615, 6470.701138549879], [7541.912244033115, 7516.998007326404, 7203.237520787805, 7541.912244033115, 6489.756925611211], [7549.296204094766, 7533.222069811267, 7238.150023146869, 7549.296204094766, 6647.6823349482165], [7556.849981907382, 7547.4627368203555, 7250.801996443947, 7556.849981907382, 6652.184651862194], [7564.592624060478, 7561.072154359327, 7350.287457093672, 7564.592624060478, 6894.397384947774], [7572.537999492694, 7572.537999492694, 7364.968166492242, 7572.537999492694, 6912.837476207923], [7580.6968607526405, 7580.6968607526405, 7396.482833225529, 7580.6968607526405, 7018.984307223174], [7589.175860857662, 7589.175860857662, 7463.038657518521, 7589.175860857662, 7163.914853710387]]


